Life after eruption VIII: The orbital periods of novae

The impact of nova eruptions on the long-term evolution of Cataclysmic Variables(CVs) is one of the least understood and intensively discussed topics in the field. Acrucial ingredient to improve with this would be to establish a large sample of post-novae with known properties, starting with the most easily accessible one, the orbitalperiod. Here we report new orbital periods for six faint novae: X Cir (3.71 h), ILNor (1.62 h), DY Pup (3.35 h), V363 Sgr (3.03 h), V2572 Sgr (3.75 h) and CQ Vel(2.7 h). We furthermore revise the periods for the old novae OY Ara, RS Car, V365Car, V849 Oph, V728 Sco, WY Sge, XX Tau and RW UMi. Using these new dataand critically reviewing the trustworthiness of reported orbital periods of old novae inthe literature, we establish an updated period distribution. We employ a binary-starevolution code to calculate a theoretical period distribution using both an empiricaland the classical prescription for consequential angular momentum loss. In comparisonwith the observational data we find that both models especially fail to reproduce thepeak in the 3 - 4 h range, suggesting that the angular momentum loss for CVs abovethe period gap is not totally understood.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
